Improved procedure for the computation of Lamb's coefficients in the Physalis method for particle simulation

The Physalis method is suitable for the simulation of flows with suspended spherical particles. It differs from standard immersed boundary methods due to the use of a local spectral representation of the solution in the neighborhood of each particle, which is used to bridge the gap between the particle surface and the underlying fixed Cartesian grid. This analytic solution involves coefficients which are determined by matching with the finite-difference solution farther away from the particle. In the original implementation of the method this step was executed by solving an over-determined linear system via the singular-value decomposition. Here a more efficient method to achieve the same end is described. The basic idea is to use scalar products of the finite-difference solutions with spherical harmonic functions taken over a spherical surface concentric with the particle. The new approach is tested on a number of examples and is found to posses a comparable accuracy to the original one, but to be significantly faster and to require less memory. An unusual test case that we describe demonstrates the accuracy with which the method conserves the fluid angular momentum in the case of a rotating particle.

==> Significance.txt <==
The significant improvement described in this paper concerns the
calculation of the expansion coefficients in the Physalis method of Zhang & Prosperetti (JCP '05). This was previously 
carried out using
the singular-value decomposition in the original implementation. We
show how this step can be executed by taking suitable scalar products
with a significant saving in execution time. The purpose of this paper
is to describe the implementation of this new method and its
verification.

